5G NR-Light at Millimeter Waves: Design Guidelines for Mid-Market IoT Use Cases

5th generation (5G) systems have been designed with three main objectives in mind: increasing throughput, reducing latency, and enabling reliable communications. To meet these (often conflicting) constraints, the 3GPP released a set of specifications for 5G NR, one of the main innovations being the support for communications in the millimeter wave (mmWave) bands. However, how to implement lower complexity, energy efficient, mid-market Internet of Things (IoT) applications is still an on-going investigation, currently led by the 3GPP which is extending the NR standard with NR-Light specifications to support devices with reduced capabilities (REDCAP). While REDCAP devices may also operate at mmWaves to improve the network performance, hardware/software simplifications are needed to support balanced and mixed requirements compared to 5G NR systems. In this context, the contributions of this paper are threefold. First, we present some NR-Light use cases for which the support of the mmWave bands is desirable. Second, we describe how 5G NR can be simplified to achieve NR-Light requirements and expectations. Finally, we evaluate via simulation the performance of NR-Light devices operating at mmWaves in an industrial IoT setup, in terms of cost and complexity, throughput, and latency.

==> Figures/Summary_DH.dat <==
% InF-DH scenario data
% The first entry is repeated since somehow it gets skipped otherwise

{PRR video}	8.51300643876727	10	10
{\footnotesize PRR video}	8.51300643876727	10	10
{\footnotesize PRR data}	9.99333608184654	10	10
{\footnotesize Latency video}	7.19534417456517	10	10
{\footnotesize Latency data}	9.09944617687919	10	10
{\footnotesize SINR}	5.05896888789965	10	10
{\footnotesize Energy video}	2.2859503886376	1.95783662896513	10
{\footnotesize Energy data}	4.98126497772421	1.95768618182036	10



==> Figures/Summary_SH.dat <==
% InF-SH scenario data
% The first entry is repeated since somehow it gets skipped otherwise

{PRR video}	9.62888598729895	10	10
{\footnotesize PRR video}	9.62888598729895	10	10
{\footnotesize PRR data}	9.99764501950084	10	10
{\footnotesize Latency video}	8.30095783725718	10	10
{\footnotesize Latency data}	9.23117521923466	10	10
{\footnotesize SINR}	5.09950374254751	10	10
{\footnotesize Energy video}	3.17025772824953	1.95909834359279	10
{\footnotesize Energy data}	5.01575333554776	1.95806855718275	10

